Seesaw: High-throughput LLM Inference via Model Re-sharding

To improve the efficiency of distributed large language model (LLM) inference, various parallelization strategies, such as tensor and pipeline parallelism, have been proposed. However, the distinct computational characteristics inherent in the two stages of LLM inference-prefilling and decoding-render a single static parallelization strategy insufficient for the effective optimization of both stages. In this work, we present Seesaw, an LLM inference engine optimized for throughput-oriented tasks. The key idea behind Seesaw is dynamic model re-sharding, a technique that facilitates the dynamic reconfiguration of parallelization strategies across stages, thereby maximizing throughput at both phases. To mitigate re-sharding overhead and optimize computational efficiency, we employ tiered KV cache buffering and transition-minimizing scheduling. These approaches work synergistically to reduce the overhead caused by frequent stage transitions while ensuring maximum batching efficiency. Our evaluation demonstrates that Seesaw achieves a throughput increase of up to 1.78x (1.36x on average) compared to vLLM, the most widely used state-of-the-art LLM inference engine.

==> figures/a10/codellama34b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 8, 1, 64, 0.44795633317021166, 0.42665301377022596
1, 8, 1, 128, 0.8332872918981067, 0.8294195100204244
1, 8, 1, 192, 1.1682676238426437, 1.1602947148575737
1, 8, 1, 256, 1.462160959512026, 1.5499820783322191
1, 8, 1, 320, 1.7220897803831967, 1.901447952615917
1, 8, 1, 384, 1.9536202435839554, 2.2348865795060897
1, 8, 1, 448, 2.1611652514039643, 2.543558438255119
1, 8, 1, 512, 2.348268421605356, 2.861537360947169
1, 4, 2, 64, 0.7482349639917518, 0.6888119715520655
1, 4, 2, 128, 1.2518899953480591, 1.2545477355413375
1, 4, 2, 192, 1.5959772770176948, 1.5169902912621358
1, 4, 2, 256, 1.850252100727715, 1.8105487094182482
1, 4, 2, 320, 2.045181442605265, 2.1563807305817915
1, 4, 2, 384, 2.1996762232045555, 2.4199159079221997
1, 4, 2, 448, 2.3251353229261285, 2.636162500588429
1, 4, 2, 512, 2.429041059589098, 2.795980777632154
1, 2, 4, 66, 0.9463045282542936, 0.8451137062077443
1, 2, 4, 132, 1.3953764650251874, 1.371571072319202
1, 2, 4, 198, 1.4748173769171582, 1.49402390438247
1, 2, 4, 264, 1.5232831571479586, 1.4471018496592731
1, 2, 4, 330, 1.5541751225571887, 1.565880879170937
1, 2, 4, 396, 1.5569303121908538, 1.6138181960446782
1, 2, 4, 462, 1.5589042931544244, 1.662262749771169
1, 2, 4, 528, 1.561392787669773, 1.4740763571553006
1, 1, 8, 66, 0.7770809976749292, 0.7604667883413527
1, 1, 8, 132, 0.635874976493572, 0.5891300156387239
1, 1, 8, 198, 0.6327159497829818, 0.6295211061258126
1, 1, 8, 264, 0.6281796080687877, 0.5791729410401946
1, 1, 8, 330, 0.6213926420073945, 0.6028005015300173
1, 1, 8, 396, 0.6169488904356915, 0.5637941638761703
1, 1, 8, 462, 0.6138134968661991, 0.5979932279208474
1, 1, 8, 528, 0.6119911154129407, 0.5825499801403415


==> figures/a10/llama2-13b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 8, 0.1451814967582447, 0.13317352510320948
1, 4, 1, 16, 0.2745256256517929, 0.2528445006321112
1, 4, 1, 24, 0.39048981899473784, 0.3599712023038157
1, 4, 1, 32, 0.4950480966804975, 0.457351932311914
1, 4, 1, 40, 0.5898043621956678, 0.5451968160505943
1, 4, 1, 48, 0.676075261866841, 0.6248698187877525
1, 4, 1, 56, 0.7549517380925443, 0.6970375902414737
1, 4, 1, 64, 0.8273454055089599, 0.7654403674113764
1, 4, 1, 72, 0.8940239436348818, 0.7825406486392488
1, 2, 2, 8, 0.2579549195871216, 0.2261931689662972
1, 2, 2, 16, 0.45929615830004844, 0.3971405877680699
1, 2, 2, 24, 0.6095385235190847, 0.5249803132382536
1, 2, 2, 32, 0.7338285335209275, 0.632411067193676
1, 2, 2, 40, 0.8374601479026329, 0.731528895391368
1, 2, 2, 48, 0.9244989338823366, 0.8050449483429493
1, 2, 2, 56, 1.0007746397108412, 0.8718938780594134
1, 2, 2, 64, 1.068209354113177, 0.9225624171135328
1, 2, 2, 72, 1.1272890211375635, 0.9604097748372639
1, 1, 4, 9, 0.4406089205186869, 0.36109773712084736
1, 1, 4, 18, 0.6557432758730507, 0.5234384087472375
1, 1, 4, 27, 0.7840454708520903, 0.6274983731523658
1, 1, 4, 36, 0.860232479440135, 0.7243460764587526
1, 1, 4, 45, 0.913491793907092, 0.783589886466532
1, 1, 4, 54, 0.9634733505266029, 0.8383010432190761
1, 1, 4, 63, 1.0253029786065035, 0.9057971014492755
1, 1, 4, 72, 1.0771463084745956, 0.8817910155293195


==> figures/a10/llama3-15b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 24, 0.37594823397449595, 0.34984606773019866
1, 4, 1, 48, 0.6935685996719666, 0.6467747499137634
1, 4, 1, 72, 0.9654581275651906, 1.0009787347628794
1, 4, 1, 96, 1.2008300195888875, 1.2677484787018256
1, 4, 1, 120, 1.4065783581082036, 1.44720592775548
1, 4, 1, 144, 1.5879646071898426, 1.63363101720758
1, 4, 1, 168, 1.7490738841751452, 1.8052403548586755
1, 4, 1, 192, 1.8931263130636333, 2.0390131176510566
1, 2, 2, 26, 0.6438639663073911, 0.5565830935744622
1, 2, 2, 52, 1.027047072368982, 0.9531909901454716
1, 2, 2, 78, 1.2985719670561757, 1.2209477058705671
1, 2, 2, 104, 1.5046807382763532, 1.4317180616740088
1, 2, 2, 130, 1.6618639244559457, 1.5413947488237971
1, 2, 2, 156, 1.7725998659109257, 1.737472378644237
1, 2, 2, 182, 1.8611836728380216, 1.8995057110413465
1, 2, 2, 208, 1.933658063060816, 1.9724464404928082
1, 1, 4, 26, 0.7692745625631475, 0.609801861302912
1, 1, 4, 52, 0.9743417341373378, 0.8628013167675481
1, 1, 4, 78, 1.1245719768237887, 0.9782085239585842
1, 1, 4, 104, 1.2696509923286248, 1.1611289746337978
1, 1, 4, 130, 1.366960581286825, 1.1086398864752756
1, 1, 4, 156, 1.334404027945474, 1.2300045415552303
1, 1, 4, 182, 1.2985630418927312, 1.2382974091008057
1, 1, 4, 208, 1.2729208428917806, 1.2036145470705872


==> figures/l4-4000/codellama34b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 8, 1, 16, 0.05838905734682023, 0.05863176903773541
1, 8, 1, 32, 0.11136834227770938, 0.11434713503253176
1, 8, 1, 48, 0.1596563950248737, 0.16782747335738862
1, 8, 1, 64, 0.20384989969424316, 0.2179468318703652
1, 8, 1, 80, 0.24444846535856593, 0.2665856246367771
1, 8, 1, 96, 0.2818735960199654, 0.3141196795979268
1, 8, 1, 112, 0.31648337946268873, 0.3585110523835864
1, 8, 1, 128, 0.34858398131566304, 0.3988612511280295
1, 4, 2, 16, 0.1093486610007786, 0.1096094614887157
1, 4, 2, 32, 0.20009809328993375, 0.20703933747412007
1, 4, 2, 48, 0.2756092478290696, 0.2945941964943291
1, 4, 2, 64, 0.33970697470742184, 0.37265807689799413
1, 4, 2, 80, 0.39496265264182623, 0.41561723315295546
1, 4, 2, 96, 0.4430007316870315, 0.47952431188261246
1, 4, 2, 112, 0.4851486779833544, 0.534591915442833
1, 4, 2, 128, 0.5224272307431528, 0.5873585750680969
1, 2, 4, 16, 0.1849898357855312, 0.1885796183148525
1, 2, 4, 32, 0.3060347543952518, 0.3322866304474239
1, 2, 4, 48, 0.39698941357630047, 0.4420866489832007
1, 2, 4, 64, 0.4662793922391185, 0.5388076187397289
1, 2, 4, 80, 0.5186921407093047, 0.61038881767686
1, 2, 4, 96, 0.5607104008536252, 0.6872379905161157
1, 2, 4, 112, 0.595147366597775, 0.7513309290743603
1, 2, 4, 128, 0.6238850744750623, 0.802318701046023
1, 1, 8, 16, 0.25247424865681306, 0.25241052047049317
1, 1, 8, 32, 0.36684214056333464, 0.39445397708222396
1, 1, 8, 48, 0.44729131662335714, 0.5171165580721895
1, 1, 8, 64, 0.5023774833067604, 0.5913573128723703
1, 1, 8, 80, 0.5378194557982269, 0.6310501937324096
1, 1, 8, 96, 0.5643627486786017, 0.6909656244601832
1, 1, 8, 112, 0.5849849463238239, 0.7262164124909224
1, 1, 8, 128, 0.6014684964521582, 0.7542758009466161


==> figures/l4-4000/llama2-13b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 4, 0.035210376430309914, 0.03534193320374625
1, 4, 1, 8, 0.06333195790474731, 0.06193676256542071
1, 4, 1, 12, 0.08630970534781825, 0.08336575334852443
1, 4, 1, 16, 0.10543667900894785, 0.1031273364787171
1, 2, 2, 2, 0.03381530581257541, 0.03704252481849162
1, 2, 2, 4, 0.06106677110647474, 0.05912262031453233
1, 2, 2, 6, 0.08350827002899548, 0.08080155138978669
1, 2, 2, 8, 0.10233425057712349, 0.09709680551509856
1, 2, 2, 10, 0.11834886796536247, 0.112943302462164
1, 2, 2, 12, 0.13213428162836188, 0.12318810824128446
1, 2, 2, 14, 0.14405909341053957, 0.13708287639041203
1, 2, 2, 16, 0.15447310681497808, 0.14654698662758747
1, 2, 2, 18, 0.16367585646440289, 0.15387245683022738
1, 1, 4, 2, 0.057905502418766984, 0.05498130635583902
1, 1, 4, 4, 0.0975195769032842, 0.09081002542680712
1, 1, 4, 6, 0.12625704721870656, 0.11678604796013703
1, 1, 4, 8, 0.14608573294440333, 0.13287270794578793
1, 1, 4, 10, 0.1608065560152718, 0.14950364788900852
1, 1, 4, 12, 0.17238735250968995, 0.1574142092559555
1, 1, 4, 14, 0.18237002038764952, 0.17153499313860027
1, 1, 4, 16, 0.19105668386107869, 0.18072561333755027
1, 1, 4, 18, 0.1984071063833645, 0.18327699262819208


==> figures/l4-4000/llama3-15b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 4, 0.03429421495391496, 0.03557604735883425
1, 4, 1, 8, 0.0660749120673818, 0.06498232480765231
1, 4, 1, 12, 0.09560865669343209, 0.09443940767603505
1, 4, 1, 16, 0.12312560788024657, 0.12053420760811918
1, 4, 1, 20, 0.1488255284275506, 0.14626725953662534
1, 4, 1, 24, 0.17288264240713672, 0.1722158438576349
1, 4, 1, 28, 0.19544959001729137, 0.19401330376940135
1, 4, 1, 32, 0.21666066959016675, 0.21506301346294465
1, 4, 1, 36, 0.2366345122827552, 0.23592819394346112
1, 4, 1, 40, 0.25547630198928845, 0.25456174649723035
1, 4, 1, 44, 0.273279628202839, 0.2719110900174023
1, 4, 1, 48, 0.29012804073214554, 0.2917493289765434
1, 4, 1, 52, 0.3060963607822061, 0.30768356875071007
1, 2, 2, 6, 0.09022903033341266, 0.08801990423434419
1, 2, 2, 12, 0.16428402993857746, 0.15404206375287544
1, 2, 2, 18, 0.2259800867129432, 0.2127297481279782
1, 2, 2, 24, 0.2776063853635471, 0.26317636325356164
1, 2, 2, 30, 0.3217032271415684, 0.30181572339192586
1, 2, 2, 36, 0.3590433830870042, 0.32770171861345765
1, 2, 2, 42, 0.39111440373353434, 0.35725951331046873
1, 2, 2, 48, 0.4191975563211705, 0.38695697038489324
1, 1, 4, 6, 0.15102878013445997, 0.1403443113772455
1, 1, 4, 12, 0.24340406639353512, 0.21911885006427487
1, 1, 4, 18, 0.3026253109665158, 0.27684811497194606
1, 1, 4, 24, 0.35028561338608366, 0.32874550714473566
1, 1, 4, 30, 0.38683950449269566, 0.36578228638314475
1, 1, 4, 36, 0.418543998598319, 0.3990210683124069
1, 1, 4, 42, 0.4459269443648202, 0.43151630720673334
1, 1, 4, 48, 0.46893684079583503, 0.4578754578754579


==> figures/l4/codellama34b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 8, 1, 64, 0.23355622938728093, 0.2327462309657223
1, 8, 1, 128, 0.4454733691108375, 0.4532141380150354
1, 8, 1, 192, 0.6386255800994948, 0.6229850327845874
1, 8, 1, 256, 0.8153995987769727, 0.8086321481818411
1, 8, 1, 320, 0.9777938614342637, 0.9713924911360434
1, 8, 1, 384, 1.1274943840798617, 1.1407548945514696
1, 8, 1, 448, 1.265933517850755, 1.2996718328622023
1, 8, 1, 512, 1.3943359252626522, 1.450872110157465
1, 4, 2, 64, 0.43107769674367635, 0.4223820234210833
1, 4, 2, 128, 0.7750759547123492, 0.7138714139115692
1, 4, 2, 192, 1.0541498691244628, 0.9873617693522908
1, 4, 2, 256, 1.2855957217848797, 1.2222604178602803
1, 4, 2, 320, 1.4806271453387845, 1.43687451056462
1, 4, 2, 384, 1.6472217709270176, 1.6169455897809037
1, 4, 2, 448, 1.7911763882581955, 1.7780825919363954
1, 4, 2, 512, 1.916812479843583, 1.9108356323074533
1, 2, 4, 66, 0.6721081146812153, 0.6306471586478926
1, 2, 4, 132, 1.0386857559841685, 1.0173128144421426
1, 2, 4, 198, 1.2651801227074528, 1.2714215263222783
1, 2, 4, 264, 1.4197947061088048, 1.4379836854214598
1, 2, 4, 330, 1.5307397802509244, 1.6172665255234062
1, 2, 4, 396, 1.6148652499964344, 1.7296322696968427
1, 2, 4, 462, 1.6808473876535661, 1.8207441878062163
1, 2, 4, 528, 1.6896172075055895, 1.820016876520128
1, 1, 8, 66, 0.7425481489404142, 0.6844882516925528
1, 1, 8, 132, 0.9716383039239643, 0.9443681318681318
1, 1, 8, 198, 1.0772808121570143, 1.0620494335736355
1, 1, 8, 264, 1.1196196908935179, 1.1344182496957695
1, 1, 8, 330, 1.1256972686833029, 1.171768475593128
1, 1, 8, 396, 1.1297857765929586, 1.2101742650941736
1, 1, 8, 462, 1.1327243695834923, 1.2478284543780953
1, 1, 8, 528, 1.134453314900523, 1.212001013673575


==> figures/l4/llama2-13b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 8, 0.0745955199367761, 0.07305135510263715
1, 4, 1, 16, 0.14084150572123966, 0.1377600220416035
1, 4, 1, 24, 0.20006551479676757, 0.19513464290360347
1, 4, 1, 32, 0.25332783161898925, 0.2470660901791229
1, 4, 1, 40, 0.3014855060373323, 0.2931605640409252
1, 4, 1, 48, 0.345238821391273, 0.33439224209998325
1, 4, 1, 56, 0.38516557062240414, 0.3730945528195288
1, 4, 1, 64, 0.4217467160357914, 0.4081528532435397
1, 4, 1, 72, 0.4553858580765802, 0.41826420355524574
1, 2, 2, 8, 0.13535987659068865, 0.1316829075585989
1, 2, 2, 16, 0.24453267997195716, 0.23208587177255585
1, 2, 2, 24, 0.333612849871621, 0.31545741324921134
1, 2, 2, 32, 0.4065349422425083, 0.37930870987625054
1, 2, 2, 40, 0.4675367786498095, 0.4209994527007115
1, 2, 2, 48, 0.5195057511384351, 0.4644142575177058
1, 2, 2, 56, 0.5644608102617604, 0.5104086915308614
1, 2, 2, 64, 0.6037380392890687, 0.5458701511377981
1, 2, 2, 72, 0.6382822558918383, 0.5686305480966671
1, 1, 4, 9, 0.24313304975806646, 0.21224412791246108
1, 1, 4, 18, 0.37651222471400936, 0.3030711206896552
1, 1, 4, 27, 0.46881282819721726, 0.40611274893207394
1, 1, 4, 36, 0.5411606887712923, 0.48107761385503534
1, 1, 4, 45, 0.596381337046943, 0.5317389043815286
1, 1, 4, 54, 0.6390424894957105, 0.5731023942944473
1, 1, 4, 63, 0.6716253503871448, 0.6012138794518457
1, 1, 4, 72, 0.6983296520775887, 0.6232039608073953


==> figures/l4/llama3-15b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 24, 0.2019246400033887, 0.1970262176220249
1, 4, 1, 48, 0.38243462677372836, 0.37513129595358374
1, 4, 1, 72, 0.544765038604149, 0.4998889135747611
1, 4, 1, 96, 0.6915305696285469, 0.6392499467291711
1, 4, 1, 120, 0.8248674386392558, 0.7638096789962522
1, 4, 1, 144, 0.9465380491310208, 0.8750777846919726
1, 4, 1, 168, 1.0580093292082018, 0.9811616954474098
1, 4, 1, 192, 1.1605121629285822, 1.072194424588992
1, 2, 2, 26, 0.38753923051564065, 0.3582451499118166
1, 2, 2, 52, 0.6842983928839264, 0.5973825454010734
1, 2, 2, 78, 0.9164594257614949, 0.7833086959316151
1, 2, 2, 104, 1.1046772478846236, 0.9266123054114158
1, 2, 2, 130, 1.2597735678001492, 1.038099862012572
1, 2, 2, 156, 1.3879343410006306, 1.1466271521309626
1, 2, 2, 182, 1.4966939383524196, 1.2372737556561086
1, 2, 2, 208, 1.590147839777237, 1.3221593913998617
1, 1, 4, 26, 0.5210692785751456, 0.3984796468857283
1, 1, 4, 52, 0.8056038621855436, 0.7081844330166478
1, 1, 4, 78, 0.9864512214352651, 0.8456494587843464
1, 1, 4, 104, 1.1037368792569051, 0.9583063041811641
1, 1, 4, 130, 1.1882757807980602, 1.0224241204006645
1, 1, 4, 156, 1.2494701031777113, 1.094570928196147
1, 1, 4, 182, 1.2971865715806883, 1.1509895980896103
1, 1, 4, 208, 1.3354361647877768, 1.1912179745629146


==> figures/par-batch/a10/codellama34b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 8, 1, 64, 0.44795633317021166, 0.42665301377022596
1, 8, 1, 128, 0.8332872918981067, 0.8294195100204244
1, 8, 1, 192, 1.1682676238426437, 1.1602947148575737
1, 8, 1, 256, 1.462160959512026, 1.5499820783322191
1, 8, 1, 320, 1.7220897803831967, 1.901447952615917
1, 8, 1, 384, 1.9536202435839554, 2.2348865795060897
1, 8, 1, 448, 2.1611652514039643, 2.543558438255119
1, 8, 1, 512, 2.348268421605356, 2.861537360947169
1, 4, 2, 64, 0.7482349639917518, 0.6888119715520655
1, 4, 2, 128, 1.2518899953480591, 1.2545477355413375
1, 4, 2, 192, 1.5959772770176948, 1.5169902912621358
1, 4, 2, 256, 1.850252100727715, 1.8105487094182482
1, 4, 2, 320, 2.045181442605265, 2.1563807305817915
1, 4, 2, 384, 2.1996762232045555, 2.4199159079221997
1, 4, 2, 448, 2.3251353229261285, 2.636162500588429
1, 4, 2, 512, 2.429041059589098, 2.795980777632154
1, 2, 4, 66, 0.9463045282542936, 0.8451137062077443
1, 2, 4, 132, 1.3953764650251874, 1.371571072319202
1, 2, 4, 198, 1.4748173769171582, 1.49402390438247
1, 2, 4, 264, 1.5232831571479586, 1.4471018496592731
1, 2, 4, 330, 1.5541751225571887, 1.565880879170937
1, 2, 4, 396, 1.5569303121908538, 1.6138181960446782
1, 2, 4, 462, 1.5589042931544244, 1.662262749771169
1, 2, 4, 528, 1.561392787669773, 1.4740763571553006
1, 1, 8, 66, 0.7770809976749292, 0.7604667883413527
1, 1, 8, 132, 0.635874976493572, 0.5891300156387239
1, 1, 8, 198, 0.6327159497829818, 0.6295211061258126
1, 1, 8, 264, 0.6281796080687877, 0.5791729410401946
1, 1, 8, 330, 0.6213926420073945, 0.6028005015300173
1, 1, 8, 396, 0.6169488904356915, 0.5637941638761703
1, 1, 8, 462, 0.6138134968661991, 0.5979932279208474
1, 1, 8, 528, 0.6119911154129407, 0.5825499801403415


==> figures/par-batch/a10/llama2-13b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 8, 0.1451814967582447, 0.13317352510320948
1, 4, 1, 16, 0.2745256256517929, 0.2528445006321112
1, 4, 1, 24, 0.39048981899473784, 0.3599712023038157
1, 4, 1, 32, 0.4950480966804975, 0.457351932311914
1, 4, 1, 40, 0.5898043621956678, 0.5451968160505943
1, 4, 1, 48, 0.676075261866841, 0.6248698187877525
1, 4, 1, 56, 0.7549517380925443, 0.6970375902414737
1, 4, 1, 64, 0.8273454055089599, 0.7654403674113764
1, 4, 1, 72, 0.8940239436348818, 0.7825406486392488
1, 2, 2, 8, 0.2579549195871216, 0.2261931689662972
1, 2, 2, 16, 0.45929615830004844, 0.3971405877680699
1, 2, 2, 24, 0.6095385235190847, 0.5249803132382536
1, 2, 2, 32, 0.7338285335209275, 0.632411067193676
1, 2, 2, 40, 0.8374601479026329, 0.731528895391368
1, 2, 2, 48, 0.9244989338823366, 0.8050449483429493
1, 2, 2, 56, 1.0007746397108412, 0.8718938780594134
1, 2, 2, 64, 1.068209354113177, 0.9225624171135328
1, 2, 2, 72, 1.1272890211375635, 0.9604097748372639
1, 1, 4, 9, 0.4406089205186869, 0.36109773712084736
1, 1, 4, 18, 0.6557432758730507, 0.5234384087472375
1, 1, 4, 27, 0.7840454708520903, 0.6274983731523658
1, 1, 4, 36, 0.860232479440135, 0.7243460764587526
1, 1, 4, 45, 0.913491793907092, 0.783589886466532
1, 1, 4, 54, 0.9634733505266029, 0.8383010432190761
1, 1, 4, 63, 1.0253029786065035, 0.9057971014492755
1, 1, 4, 72, 1.0771463084745956, 0.8817910155293195


==> figures/par-batch/a10/llama3-15b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 24, 0.37594823397449595, 0.34984606773019866
1, 4, 1, 48, 0.6935685996719666, 0.6467747499137634
1, 4, 1, 72, 0.9654581275651906, 1.0009787347628794
1, 4, 1, 96, 1.2008300195888875, 1.2677484787018256
1, 4, 1, 120, 1.4065783581082036, 1.44720592775548
1, 4, 1, 144, 1.5879646071898426, 1.63363101720758
1, 4, 1, 168, 1.7490738841751452, 1.8052403548586755
1, 4, 1, 192, 1.8931263130636333, 2.0390131176510566
1, 2, 2, 26, 0.6438639663073911, 0.5565830935744622
1, 2, 2, 52, 1.027047072368982, 0.9531909901454716
1, 2, 2, 78, 1.2985719670561757, 1.2209477058705671
1, 2, 2, 104, 1.5046807382763532, 1.4317180616740088
1, 2, 2, 130, 1.6618639244559457, 1.5413947488237971
1, 2, 2, 156, 1.7725998659109257, 1.737472378644237
1, 2, 2, 182, 1.8611836728380216, 1.8995057110413465
1, 2, 2, 208, 1.933658063060816, 1.9724464404928082
1, 1, 4, 26, 0.7692745625631475, 0.609801861302912
1, 1, 4, 52, 0.9743417341373378, 0.8628013167675481
1, 1, 4, 78, 1.1245719768237887, 0.9782085239585842
1, 1, 4, 104, 1.2696509923286248, 1.1611289746337978
1, 1, 4, 130, 1.366960581286825, 1.1086398864752756
1, 1, 4, 156, 1.334404027945474, 1.2300045415552303
1, 1, 4, 182, 1.2985630418927312, 1.2382974091008057
1, 1, 4, 208, 1.2729208428917806, 1.2036145470705872


==> figures/par-batch/l4-4000/codellama34b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 8, 1, 16, 0.05838905734682023, 0.05863176903773541
1, 8, 1, 32, 0.11136834227770938, 0.11434713503253176
1, 8, 1, 48, 0.1596563950248737, 0.16782747335738862
1, 8, 1, 64, 0.20384989969424316, 0.2179468318703652
1, 8, 1, 80, 0.24444846535856593, 0.2665856246367771
1, 8, 1, 96, 0.2818735960199654, 0.3141196795979268
1, 8, 1, 112, 0.31648337946268873, 0.3585110523835864
1, 8, 1, 128, 0.34858398131566304, 0.3988612511280295
1, 4, 2, 16, 0.1093486610007786, 0.1096094614887157
1, 4, 2, 32, 0.20009809328993375, 0.20703933747412007
1, 4, 2, 48, 0.2756092478290696, 0.2945941964943291
1, 4, 2, 64, 0.33970697470742184, 0.37265807689799413
1, 4, 2, 80, 0.39496265264182623, 0.41561723315295546
1, 4, 2, 96, 0.4430007316870315, 0.47952431188261246
1, 4, 2, 112, 0.4851486779833544, 0.534591915442833
1, 4, 2, 128, 0.5224272307431528, 0.5873585750680969
1, 2, 4, 16, 0.1849898357855312, 0.1885796183148525
1, 2, 4, 32, 0.3060347543952518, 0.3322866304474239
1, 2, 4, 48, 0.39698941357630047, 0.4420866489832007
1, 2, 4, 64, 0.4662793922391185, 0.5388076187397289
1, 2, 4, 80, 0.5186921407093047, 0.61038881767686
1, 2, 4, 96, 0.5607104008536252, 0.6872379905161157
1, 2, 4, 112, 0.595147366597775, 0.7513309290743603
1, 2, 4, 128, 0.6238850744750623, 0.802318701046023
1, 1, 8, 16, 0.25247424865681306, 0.25241052047049317
1, 1, 8, 32, 0.36684214056333464, 0.39445397708222396
1, 1, 8, 48, 0.44729131662335714, 0.5171165580721895
1, 1, 8, 64, 0.5023774833067604, 0.5913573128723703
1, 1, 8, 80, 0.5378194557982269, 0.6310501937324096
1, 1, 8, 96, 0.5643627486786017, 0.6909656244601832
1, 1, 8, 112, 0.5849849463238239, 0.7262164124909224
1, 1, 8, 128, 0.6014684964521582, 0.7542758009466161


==> figures/par-batch/l4-4000/llama2-13b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 4, 0.035210376430309914, 0.03534193320374625
1, 4, 1, 8, 0.06333195790474731, 0.06193676256542071
1, 4, 1, 12, 0.08630970534781825, 0.08336575334852443
1, 4, 1, 16, 0.10543667900894785, 0.1031273364787171
1, 2, 2, 2, 0.03381530581257541, 0.03704252481849162
1, 2, 2, 4, 0.06106677110647474, 0.05912262031453233
1, 2, 2, 6, 0.08350827002899548, 0.08080155138978669
1, 2, 2, 8, 0.10233425057712349, 0.09709680551509856
1, 2, 2, 10, 0.11834886796536247, 0.112943302462164
1, 2, 2, 12, 0.13213428162836188, 0.12318810824128446
1, 2, 2, 14, 0.14405909341053957, 0.13708287639041203
1, 2, 2, 16, 0.15447310681497808, 0.14654698662758747
1, 2, 2, 18, 0.16367585646440289, 0.15387245683022738
1, 1, 4, 2, 0.057905502418766984, 0.05498130635583902
1, 1, 4, 4, 0.0975195769032842, 0.09081002542680712
1, 1, 4, 6, 0.12625704721870656, 0.11678604796013703
1, 1, 4, 8, 0.14608573294440333, 0.13287270794578793
1, 1, 4, 10, 0.1608065560152718, 0.14950364788900852
1, 1, 4, 12, 0.17238735250968995, 0.1574142092559555
1, 1, 4, 14, 0.18237002038764952, 0.17153499313860027
1, 1, 4, 16, 0.19105668386107869, 0.18072561333755027
1, 1, 4, 18, 0.1984071063833645, 0.18327699262819208


==> figures/par-batch/l4-4000/llama3-15b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 4, 0.03429421495391496, 0.03557604735883425
1, 4, 1, 8, 0.0660749120673818, 0.06498232480765231
1, 4, 1, 12, 0.09560865669343209, 0.09443940767603505
1, 4, 1, 16, 0.12312560788024657, 0.12053420760811918
1, 4, 1, 20, 0.1488255284275506, 0.14626725953662534
1, 4, 1, 24, 0.17288264240713672, 0.1722158438576349
1, 4, 1, 28, 0.19544959001729137, 0.19401330376940135
1, 4, 1, 32, 0.21666066959016675, 0.21506301346294465
1, 4, 1, 36, 0.2366345122827552, 0.23592819394346112
1, 4, 1, 40, 0.25547630198928845, 0.25456174649723035
1, 4, 1, 44, 0.273279628202839, 0.2719110900174023
1, 4, 1, 48, 0.29012804073214554, 0.2917493289765434
1, 4, 1, 52, 0.3060963607822061, 0.30768356875071007
1, 2, 2, 6, 0.09022903033341266, 0.08801990423434419
1, 2, 2, 12, 0.16428402993857746, 0.15404206375287544
1, 2, 2, 18, 0.2259800867129432, 0.2127297481279782
1, 2, 2, 24, 0.2776063853635471, 0.26317636325356164
1, 2, 2, 30, 0.3217032271415684, 0.30181572339192586
1, 2, 2, 36, 0.3590433830870042, 0.32770171861345765
1, 2, 2, 42, 0.39111440373353434, 0.35725951331046873
1, 2, 2, 48, 0.4191975563211705, 0.38695697038489324
1, 1, 4, 6, 0.15102878013445997, 0.1403443113772455
1, 1, 4, 12, 0.24340406639353512, 0.21911885006427487
1, 1, 4, 18, 0.3026253109665158, 0.27684811497194606
1, 1, 4, 24, 0.35028561338608366, 0.32874550714473566
1, 1, 4, 30, 0.38683950449269566, 0.36578228638314475
1, 1, 4, 36, 0.418543998598319, 0.3990210683124069
1, 1, 4, 42, 0.4459269443648202, 0.43151630720673334
1, 1, 4, 48, 0.46893684079583503, 0.4578754578754579


==> figures/par-batch/l4/codellama34b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 8, 1, 64, 0.23355622938728093, 0.2327462309657223
1, 8, 1, 128, 0.4454733691108375, 0.4532141380150354
1, 8, 1, 192, 0.6386255800994948, 0.6229850327845874
1, 8, 1, 256, 0.8153995987769727, 0.8086321481818411
1, 8, 1, 320, 0.9777938614342637, 0.9713924911360434
1, 8, 1, 384, 1.1274943840798617, 1.1407548945514696
1, 8, 1, 448, 1.265933517850755, 1.2996718328622023
1, 8, 1, 512, 1.3943359252626522, 1.450872110157465
1, 4, 2, 64, 0.43107769674367635, 0.4223820234210833
1, 4, 2, 128, 0.7750759547123492, 0.7138714139115692
1, 4, 2, 192, 1.0541498691244628, 0.9873617693522908
1, 4, 2, 256, 1.2855957217848797, 1.2222604178602803
1, 4, 2, 320, 1.4806271453387845, 1.43687451056462
1, 4, 2, 384, 1.6472217709270176, 1.6169455897809037
1, 4, 2, 448, 1.7911763882581955, 1.7780825919363954
1, 4, 2, 512, 1.916812479843583, 1.9108356323074533
1, 2, 4, 66, 0.6721081146812153, 0.6306471586478926
1, 2, 4, 132, 1.0386857559841685, 1.0173128144421426
1, 2, 4, 198, 1.2651801227074528, 1.2714215263222783
1, 2, 4, 264, 1.4197947061088048, 1.4379836854214598
1, 2, 4, 330, 1.5307397802509244, 1.6172665255234062
1, 2, 4, 396, 1.6148652499964344, 1.7296322696968427
1, 2, 4, 462, 1.6808473876535661, 1.8207441878062163
1, 2, 4, 528, 1.6896172075055895, 1.820016876520128
1, 1, 8, 66, 0.7425481489404142, 0.6844882516925528
1, 1, 8, 132, 0.9716383039239643, 0.9443681318681318
1, 1, 8, 198, 1.0772808121570143, 1.0620494335736355
1, 1, 8, 264, 1.1196196908935179, 1.1344182496957695
1, 1, 8, 330, 1.1256972686833029, 1.171768475593128
1, 1, 8, 396, 1.1297857765929586, 1.2101742650941736
1, 1, 8, 462, 1.1327243695834923, 1.2478284543780953
1, 1, 8, 528, 1.134453314900523, 1.212001013673575


==> figures/par-batch/l4/llama2-13b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 8, 0.0745955199367761, 0.07305135510263715
1, 4, 1, 16, 0.14084150572123966, 0.1377600220416035
1, 4, 1, 24, 0.20006551479676757, 0.19513464290360347
1, 4, 1, 32, 0.25332783161898925, 0.2470660901791229
1, 4, 1, 40, 0.3014855060373323, 0.2931605640409252
1, 4, 1, 48, 0.345238821391273, 0.33439224209998325
1, 4, 1, 56, 0.38516557062240414, 0.3730945528195288
1, 4, 1, 64, 0.4217467160357914, 0.4081528532435397
1, 4, 1, 72, 0.4553858580765802, 0.41826420355524574
1, 2, 2, 8, 0.13535987659068865, 0.1316829075585989
1, 2, 2, 16, 0.24453267997195716, 0.23208587177255585
1, 2, 2, 24, 0.333612849871621, 0.31545741324921134
1, 2, 2, 32, 0.4065349422425083, 0.37930870987625054
1, 2, 2, 40, 0.4675367786498095, 0.4209994527007115
1, 2, 2, 48, 0.5195057511384351, 0.4644142575177058
1, 2, 2, 56, 0.5644608102617604, 0.5104086915308614
1, 2, 2, 64, 0.6037380392890687, 0.5458701511377981
1, 2, 2, 72, 0.6382822558918383, 0.5686305480966671
1, 1, 4, 9, 0.24313304975806646, 0.21224412791246108
1, 1, 4, 18, 0.37651222471400936, 0.3030711206896552
1, 1, 4, 27, 0.46881282819721726, 0.40611274893207394
1, 1, 4, 36, 0.5411606887712923, 0.48107761385503534
1, 1, 4, 45, 0.596381337046943, 0.5317389043815286
1, 1, 4, 54, 0.6390424894957105, 0.5731023942944473
1, 1, 4, 63, 0.6716253503871448, 0.6012138794518457
1, 1, 4, 72, 0.6983296520775887, 0.6232039608073953


==> figures/par-batch/l4/llama3-15b.csv <==
dp,pp,tp,bsz,throughput_predict,throughput_measure
1, 4, 1, 24, 0.2019246400033887, 0.1970262176220249
1, 4, 1, 48, 0.38243462677372836, 0.37513129595358374
1, 4, 1, 72, 0.544765038604149, 0.4998889135747611
1, 4, 1, 96, 0.6915305696285469, 0.6392499467291711
1, 4, 1, 120, 0.8248674386392558, 0.7638096789962522
1, 4, 1, 144, 0.9465380491310208, 0.8750777846919726
1, 4, 1, 168, 1.0580093292082018, 0.9811616954474098
1, 4, 1, 192, 1.1605121629285822, 1.072194424588992
1, 2, 2, 26, 0.38753923051564065, 0.3582451499118166
1, 2, 2, 52, 0.6842983928839264, 0.5973825454010734
1, 2, 2, 78, 0.9164594257614949, 0.7833086959316151
1, 2, 2, 104, 1.1046772478846236, 0.9266123054114158
1, 2, 2, 130, 1.2597735678001492, 1.038099862012572
1, 2, 2, 156, 1.3879343410006306, 1.1466271521309626
1, 2, 2, 182, 1.4966939383524196, 1.2372737556561086
1, 2, 2, 208, 1.590147839777237, 1.3221593913998617
1, 1, 4, 26, 0.5210692785751456, 0.3984796468857283
1, 1, 4, 52, 0.8056038621855436, 0.7081844330166478
1, 1, 4, 78, 0.9864512214352651, 0.8456494587843464
1, 1, 4, 104, 1.1037368792569051, 0.9583063041811641
1, 1, 4, 130, 1.1882757807980602, 1.0224241204006645
1, 1, 4, 156, 1.2494701031777113, 1.094570928196147
1, 1, 4, 182, 1.2971865715806883, 1.1509895980896103
1, 1, 4, 208, 1.3354361647877768, 1.1912179745629146

